AKARI Far-Infrared Source Counts in the Lockman Hole

We report initial results of far-infrared observations of the Lockman hole with Far-Infrared Surveyor (FIS) onboard the AKARI infrared satellite. On the basis of slow scan observations of a 0.6 deg x 1.2 deg contiguous area, we obtained source number counts at 65, 90 and 140 um down to 77, 26 and 194 mJy (3 sigma), respectively. The counts at 65 and 140 um show good agreement with the Spitzer results. However, our 90 um counts are clearly lower than the predicted counts by recent evolutionary models that fit the Spitzer counts in all the MIPS bands. Our 90 um counts above 26 mJy account for about 7% of the cosmic background. These results provide strong constraints on the evolutionary scenario and suggest that the current models may require modifications.

==> 00README.txt <==
nohypertex

